Mining for Species, Locations, Habitats, and Ecosystems from Scientific Papers in Invasion Biology: A Large-Scale Exploratory Study with Large Language Models

This paper presents an exploratory study that harnesses the capabilities of large language models (LLMs) to mine key ecological entities from invasion biology literature. Specifically, we focus on extracting species names, their locations, associated habitats, and ecosystems, information that is critical for understanding species spread, predicting future invasions, and informing conservation efforts. Traditional text mining approaches often struggle with the complexity of ecological terminology and the subtle linguistic patterns found in these texts. By applying general-purpose LLMs without domain-specific fine-tuning, we uncover both the promise and limitations of using these models for ecological entity extraction. In doing so, this study lays the groundwork for more advanced, automated knowledge extraction tools that can aid researchers and practitioners in understanding and managing biological invasions.

==> rough-text.txt <==
%The CORE service \url{https://core.ac.uk/} is currently the world’s largest collection of open access research papers with over 314M papers \cite{knoth2023core}. 
%The \href{https://ask.orkg.org/}{ORKG ASK} project \cite{oelen2024orkg} has a formal agreement with CORE to base its services on \url{https://api.ask.orkg.org/docs}.
